Validation of TOI-1221 b: A warm sub-Neptune exhibiting TTVs around a Sun-like star

We present a validation of the long-period ($91.68278^{+0.00032}_{-0.00041}$ days) transiting sub-Neptune planet TOI-1221 b (TIC 349095149.01) around a Sun-like (m$_{\rm V}$=10.5) star. This is one of the few known exoplanets with period >50 days, and belongs to the even smaller subset of which have bright enough hosts for detailed spectroscopic follow-up. We combine TESS light curves and ground-based time-series photometry from PEST (0.3~m) and LCOGT (1.0~m) to analyze the transit signals and rule out nearby stars as potential false positive sources. High-contrast imaging from SOAR and Gemini/Zorro rule out nearby stellar contaminants. Reconnaissance spectroscopy from CHIRON sets a planetary scale upper mass limit on the transiting object (1.1 and 3.5 M$_{\rm Jup}$ at 1$\sigma$ and 3$\sigma$, respectively) and shows no sign of a spectroscopic binary companion. We determine a planetary radius of $R_{\rm p} = 2.91^{+0.13}_{-0.12} R_{\oplus}$, placing it in the sub-Neptune regime. With a stellar insolation of $S = 6.06^{+0.85}_{-0.77}\ S_{\oplus}$, we calculate a moderate equilibrium temperature of $T_{\rm eq} =$ 440 K, assuming no albedo and perfect heat redistribution. We find a false positive probability from TRICERATOPS of FPP $ = 0.0014 \pm 0.0003$ as well as other qualitative and quantitative evidence to support the statistical validation of TOI-1221 b. We find significant evidence (>$5\sigma$) of oscillatory transit timing variations, likely indicative of an additional non-transiting planet.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
